Morphing the left atrium geometry: The role of the pulmonary veins on flow patterns and thrombus formation

Background: Despite the significant advances made in the field of computational fluid dynamics (CFD) to simulate the left atrium (LA) in atrial fibrillation (AF) conditions, the connection between atrial structure, flow dynamics, and blood stagnation in the left atrial appendage (LAA) remains unclear. Deepening our understanding of this relationship would have important clinical implications, as the thrombi formed within the LAA are one of the main causes of stroke. Aim: To highlight and better understand the fundamental role of the PV orientation in forming atrial flow patterns and systematically quantifying its effect on blood stasis within the LAA. Methods: Two patients with opposite atrial flow patterns were selected for the study. The atria were segmented and subsequently morphed to modify the pulmonary vein (PV) orientations in a highly controlled manner. CFD analysis were performed using a kinematic model able to reproduce AF conditions. Results were projected into the universal left atrial appendage coordinate (ULAAC) system to enhance data visualization and comparison. Results: The position of the main atrial vortex can be modified by controlled changes in the PV orientations, which to the best of our knowledge was not demonstrated before. This finding may have important clinical implications, as the behavior and position of the main atrial vortex is crucial to define the LA flow patterns and thus the LAA washing, making possible to assess the stroke risk for a particular patient.

==> manifest.txt <==
% Copyright 2019-2021 Elsevier Ltd
%
% This file is part of the 'CAS Bundle'.
% --------------------------------------
%
% It may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.2
% of this license or (at your option) any later version.
% The latest version of this license is in
%    http://www.latex-project.org/lppl.txt
% and version 1.2 or later is part of all distributions of LaTeX
% version 1999/12/01 or later.
%
% The list of all files belonging to the LaTeX 'CAS Bundle' is
% given in the file `manifest.txt'.
%
% CONTENTS OF THE CAS BUNDLE
% ==========================

Directory elsevier-cas-template/

cas-sc.cls
  Classfile to be used for single column format

cas-dc.cls
  Classfile to be used for double column format

cas-model2-names.bst
  BibTeX style file

cas-sc-template.tex 
  TeX template 
  
cas-dc-template.tex
  TeX template 

manifest.txt
  this file

README
  small readme documentation

Directory doc/

The following files are graphic files needed for creating pdf output
of the documentation from elsdoc.tex:

 dc-sample.pdf
 sc-sample.pdf

elsdoc-cas.tex  -- LaTeX source file of documentation
elsdoc-cas.pdf  -- documentation for elsarticle.cls

Directory thumbnails/

Contains thumbnail images which will be included in the
typeset PDF.

 cas-email.jpeg
 cas-facebook.jpeg
 cas-gplus.jpeg
 cas-linkedin.jpeg
 cas-twitter.jpeg
 cas-url.jpeg

The following files are written out every time elsdoc.tex is compiled:

 elsdoc-cas.aux
 elsdoc-cas.log
 elsdoc-cas.out
 tmp-cas.tex

Auxiliary packages needed to generate pdf output from elsdoc.tex:

 rvdtx.sty
 pdfwidgets.sty
 glyphtounicode.tex


